A Conjugate Gradient Formulation of the EnKF Algorithm

Ensemble Kalman Filter (EnKF) based data assimilation algorithms synthesize predictive numerical forecast models with accumulated data as time evolves and account for model uncertainty and noisy measurements. The computational cost of these algorithms can be expensive, in particular for highly dimensional dynamical systems. Often, EnKF based algorithms have traded accuracy for reduced computational cost. In this paper, we present a novel parallelizable Conjugate Gradient-based Ensemble Kalman Filter (CGD-EnKF) algorithm that maintains comparable computational cost to efficient algorithms while realizing better state estimation accuracy in select cases. Here, we established the new approach by reformulating a matrix inverse calculation with a classical Conjugate Gradient (CGD) method. In addition, we discuss the upper error bound under CGD, error convergence to the classical EnKF result, and the computational complexity of the algorithm. We also showcase the CGD-EnKF-Reduced algorithm that is shown to be further computationally efficient for highly dimensional dynamical systems under small ensemble formulation. Numerical examples demonstrate the performance of our proposed algorithms and analytical properties, highlighting their comparability and advantages with respect to some benchmark EnKF algorithms.

==> enkf_results2.csv <==
Dimension,Method,L2_Error,Total Time,Forecast Time,Analysis Time
10,EnKF Exact,0.6147666190050252,0.00039196014404296875,0.00014281272888183594,0.0002491474151611328
10,EnKF Serial,0.6994215783129828,0.00031113624572753906,0.0001468658447265625,0.00016427040100097656
10,EnKF SerialPar,2.3525628726301564,2.292515277862549,0.00013184547424316406,2.29238224029541
10,EnKF CG,0.5788673387529694,0.0018649101257324219,0.00046515464782714844,0.0013997554779052734
10,EnKF GMRES,0.6927005160015033,0.008094072341918945,0.00017118453979492188,0.007922887802124023
10,EnKF GS,0.7395400245836855,0.0002841949462890625,0.00015616416931152344,0.00012803077697753906
10,EnKF PCA,0.12170879469947027,0.001558065414428711,0.0001399517059326172,0.0014181137084960938
10,EnKF SVD,0.11975842402084672,0.0002930164337158203,0.00013899803161621094,0.00015401840209960938
20,EnKF Exact,0.8105408532058872,0.0005767345428466797,0.00024080276489257812,0.00033593177795410156
20,EnKF Serial,0.8365924918273474,0.0007998943328857422,0.00028967857360839844,0.0005102157592773438
20,EnKF SerialPar,4.133572063666371,2.200653076171875,0.0002701282501220703,2.200382947921753
20,EnKF CG,0.8093000137063929,0.0029697418212890625,0.0004520416259765625,0.0025177001953125
20,EnKF GMRES,0.8079583391753414,0.021227121353149414,0.00021600723266601562,0.0210111141204834
20,EnKF GS,0.8067767336647518,0.0005891323089599609,0.00029015541076660156,0.0002989768981933594
20,EnKF PCA,0.1193838085814199,0.0015208721160888672,0.00016999244689941406,0.0013508796691894531
20,EnKF SVD,0.1197053074439123,0.0004048347473144531,0.00020074844360351562,0.0002040863037109375
40,EnKF Exact,0.9084134997000279,0.0004940032958984375,0.0002751350402832031,0.00021886825561523438
40,EnKF Serial,1.022816014101867,0.0008728504180908203,0.0002779960632324219,0.0005948543548583984
40,EnKF SerialPar,5.640493559310297,2.232030153274536,0.00030422210693359375,2.231724977493286
40,EnKF CG,0.9605217523384575,0.0059049129486083984,0.0006117820739746094,0.005293130874633789
40,EnKF GMRES,0.8502502128427717,0.046668052673339844,0.0002970695495605469,0.0463709831237793
40,EnKF GS,0.9494877364294643,0.000997781753540039,0.0003216266632080078,0.0006761550903320312
40,EnKF PCA,0.11531963006254971,0.0018200874328613281,0.0002269744873046875,0.0015931129455566406
40,EnKF SVD,0.11531317063187353,0.0006911754608154297,0.00028634071350097656,0.0004048347473144531
100,EnKF Exact,0.7963622484095666,0.001499176025390625,0.0010082721710205078,0.0004909038543701172
100,EnKF Serial,0.8946007150863352,0.0037779808044433594,0.0011730194091796875,0.002604961395263672
100,EnKF SerialPar,8.910488619458324,2.1436920166015625,0.0010738372802734375,2.142618179321289
100,EnKF CG,0.8044012333827693,0.022534847259521484,0.001806020736694336,0.02072882652282715
100,EnKF GMRES,0.7900900639589734,0.1294553279876709,0.0014522075653076172,0.12800312042236328
100,EnKF GS,0.8680281032831332,0.0051310062408447266,0.0009810924530029297,0.004149913787841797
100,EnKF PCA,0.11142985606559166,0.003644227981567383,0.0008921623229980469,0.002752065658569336
100,EnKF SVD,0.11166085923037931,0.0027360916137695312,0.0008609294891357422,0.001875162124633789
200,EnKF Exact,0.8984352597457447,0.008031129837036133,0.006117105484008789,0.0019140243530273438
200,EnKF Serial,0.9545975704598239,0.016339778900146484,0.005373954772949219,0.010965824127197266
200,EnKF SerialPar,13.941147773169465,2.3704819679260254,0.005677938461303711,2.3648030757904053
200,EnKF CG,0.884693681643396,0.0525057315826416,0.0073528289794921875,0.045152902603149414
200,EnKF GMRES,0.8714082390684198,0.2715141773223877,0.005006074905395508,0.2665081024169922
200,EnKF GS,0.9304175144388254,0.02254486083984375,0.005429983139038086,0.017114877700805664
200,EnKF PCA,0.1163520867440432,0.016227006912231445,0.006354093551635742,0.009872913360595703
200,EnKF SVD,0.11667841837310344,0.012639045715332031,0.00533294677734375,0.007306098937988281
500,EnKF Exact,0.8285389057035972,0.06006813049316406,0.0437922477722168,0.016275882720947266
500,EnKF Serial,0.8655969214009702,0.17880916595458984,0.042121171951293945,0.1366879940032959
500,EnKF SerialPar,20.522964557111074,5.7247679233551025,0.043306589126586914,5.681460380554199
500,EnKF CG,0.8073875479968219,0.25045204162597656,0.0571291446685791,0.19332289695739746
500,EnKF GMRES,0.8150385361091628,0.9100492000579834,0.049736976623535156,0.8603122234344482
500,EnKF GS,0.876000205450724,0.20505905151367188,0.05949211120605469,0.1455669403076172
500,EnKF PCA,0.11310511366157641,0.11499786376953125,0.04843401908874512,0.06656384468078613
500,EnKF SVD,0.11311693379878685,0.11364102363586426,0.050151824951171875,0.06348919868469238
1000,EnKF Exact,0.8290024503330258,0.30616092681884766,0.2305610179901123,0.07559990882873535
1000,EnKF Serial,0.8734004071970817,2.755990982055664,0.2356271743774414,2.5203638076782227
1000,EnKF SerialPar,29.553114044587154,52.65377593040466,0.2669188976287842,52.38685369491577
1000,EnKF CG,0.8243605788180869,1.2403960227966309,0.3116569519042969,0.928739070892334
1000,EnKF GMRES,0.8420046214693458,3.2821898460388184,0.37372398376464844,2.90846586227417
1000,EnKF GS,0.8689858596503872,0.7457642555236816,0.25025010108947754,0.4955141544342041
1000,EnKF PCA,0.11309034795949983,0.4083986282348633,0.2796177864074707,0.12878084182739258
1000,EnKF SVD,0.11307228587083148,0.6280930042266846,0.28164005279541016,0.3464529514312744

